Learning Graph Neural Networks using Exact Compression

Graph Neural Networks (GNNs) are a form of deep learning that enable a wide range of machine learning applications on graph-structured data. The learning of GNNs, however, is known to pose challenges for memory-constrained devices such as GPUs. In this paper, we study exact compression as a way to reduce the memory requirements of learning GNNs on large graphs. In particular, we adopt a formal approach to compression and propose a methodology that transforms GNN learning problems into provably equivalent compressed GNN learning problems. In a preliminary experimental evaluation, we give insights into the compression ratios that can be obtained on real-world graphs and apply our methodology to an existing GNN benchmark.

==> data/compression-graded-edges-rel.tsv <==
grade	lab-ogbn-arxiv	lab-ogbn-arxiv-inv	lab-ogbn-arxiv-undirected	lab-ogbn-products	unlab-ogbn-arxiv	unlab-ogbn-arxiv-inv	unlab-ogbn-arxiv-undirected	unlab-ogbn-products	unlab-snap-roadnet-ca	unlab-snap-roadnet-pa	unlab-snap-roadnet-tx	unlab-snap-soc-pokec
1	0.97	0.986	0.999	0.998	0	0	0	0	0	0	0	0
2	0.995	0.998	1	1	0.773	0.596	0	0.249	0.001	0.002	0.002	0.06
3	0.999	1	1	1	0.954	0.972	0.551	0.982	0.05	0.05	0.059	0.921
4	1	1	1	1	0.979	0.989	0.912	0.993	0.579	0.601	0.638	0.974
5	1	1	1	1	0.989	0.994	0.974	0.996	0.924	0.933	0.944	0.987


==> data/compression-graded-nodes-rel.tsv <==
grade	lab-ogbn-arxiv	lab-ogbn-arxiv-flip	lab-ogbn-arxiv-undirected	lab-ogbn-products	unlab-ogbn-arxiv	unlab-ogbn-arxiv-inv	unlab-ogbn-arxiv-undirected	unlab-ogbn-products	unlab-snap-roadnet-ca	unlab-snap-roadnet-pa	unlab-snap-roadnet-tx	unlab-snap-soc-pokec
1	0.95	0.969	0.993	0.992	0	0	0	0	0	0	0	0
2	0.989	0.994	0.998	0.997	0.597	0.497	0.001	0.24	0.002	0.002	0.003	0.061
3	0.997	0.998	0.999	0.998	0.82	0.878	0.293	0.85	0.054	0.055	0.064	0.626
4	0.999	0.999	0.999	0.999	0.902	0.941	0.7	0.91	0.568	0.589	0.631	0.773
5	0.999	1	1	0.999	0.944	0.964	0.847	0.937	0.917	0.927	0.941	0.843


==> data/compression-ungraded-edges.tsv <==
round	lab-ogbn-arxiv	lab-ogbn-arxiv-inv	lab-ogbn-arxiv-undirected	lab-ogbn-products	unlab-ogbn-arxiv	unlab-ogbn-arxiv-inv	unlab-ogbn-arxiv-undirected	unlab-ogbn-products	unlab-snap-roadnet-ca	unlab-snap-roadnet-pa	unlab-snap-roadnet-tx	unlab-snap-soc-pokec
0	0	0	0	0	0	0	0	0	0	0	0	0
1	0.553	0.699	0.837	0.776	0.024	0.003	0.02	0.002	0	0	0	0.001
2	0.706	0.963	0.994	0.988	0.493	0.834	0.959	0.975	0	0.001	0	0.974
3	0.715	0.972	0.996	0.99	0.563	0.927	0.989	0.986	0.059	0.079	0.052	0.991
4	0.715	0.972	0.996	0.99	0.572	0.939	0.992	0.986	0.697	0.751	0.668	0.992
5	0.715	0.973	0.996	0.99	0.574	0.941	0.992	0.986	0.936	0.943	0.923	0.992
6	0.715	0.973	0.996	0.99	0.574	0.941	0.992	0.986	0.974	0.978	0.972	0.992
7	0.715	0.973	0.996	0.99	0.574	0.941	0.992	0.986	0.981	0.984	0.981	0.992
8	0.715	0.973	0.996	0.99	0.574	0.941	0.992	0.986	0.982	0.985	0.983	0.992
9	0.715	0.973	0.996	0.99	0.574	0.941	0.992	0.986	0.983	0.985	0.984	0.992
10	0.715	0.973	0.996	0.99	0.574	0.941	0.992	0.986	0.983	0.985	0.984	0.992


==> data/compression-ungraded-nodes.tsv <==
round	lab-ogbn-arxiv	lab-ogbn-arxiv-inv	lab-ogbn-arxiv-undirected	lab-ogbn-products	unlab-ogbn-arxiv	unlab-ogbn-arxiv-inv	unlab-ogbn-arxiv-undirected	unlab-ogbn-products	unlab-snap-roadnet-ca	unlab-snap-roadnet-pa	unlab-snap-roadnet-tx	unlab-snap-soc-pokec
0	0	0	0	0	0	0	0	0	0	0	0	0
1	0.247	0.398	0.559	0.458	0.003	0.001	0.003	0	0	0	0	0
2	0.449	0.76	0.963	0.878	0.205	0.452	0.735	0.773	0	0.001	0	0.698
3	0.475	0.794	0.98	0.901	0.329	0.659	0.933	0.885	0.044	0.061	0.039	0.879
4	0.477	0.797	0.981	0.902	0.359	0.702	0.958	0.892	0.597	0.648	0.566	0.887
5	0.477	0.797	0.981	0.902	0.363	0.711	0.961	0.892	0.883	0.892	0.862	0.887
6	0.477	0.797	0.981	0.902	0.364	0.712	0.961	0.892	0.959	0.965	0.956	0.887
7	0.477	0.797	0.981	0.902	0.364	0.712	0.961	0.892	0.973	0.978	0.975	0.887
8	0.477	0.797	0.981	0.902	0.364	0.713	0.961	0.892	0.976	0.98	0.978	0.887
9	0.477	0.797	0.981	0.902	0.364	0.713	0.961	0.892	0.976	0.98	0.979	0.887
10	0.477	0.797	0.981	0.902	0.364	0.713	0.961	0.892	0.976	0.98	0.98	0.887

